The binarity of Galactic dwarf stars along with effective temperature and metallicity

The fraction of binary stars (fb) is one of most valuable tool to probe the star formation and evolution of multiple systems in the Galaxy. We focus on the relationship between fb and stellar metallicity ([Fe/H]) by employing the differential radial velocity (DRV) method and the large sample observed by the Large Sky Area Multi-Object Fiber Spectroscopic Telescope (LAMOST). Main-sequence stars from A- to K-types in the third data release (DR3) of LAMOST are selected to estimate fb. Contributions to a profile of DRV from radial velocity (RV) error of single stars (\sigma) and orbital motion of binary stars are evaluated from the profile of DRV. Finally, we employ 365,911 stars with randomly repeating spectral observations to present a detailed analysis of fb and \sigma in the two-dimensional (2D) space of Teff and [Fe/H]. The A-type stars are more likely to be companions in binary star systems than other stars. Furthermore, the reverse correlation between fb and [Fe/H] can be shown statistically, which suggests that fb is a joint function of Teff and [Fe/H]. At the same time, \sigma of the sample for different Teff and [Fe/H] are fitted. Metal-rich cold stars in our sample have the best RV measurement.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
